Airbnb Price Prediction Using Machine Learning and Sentiment Analysis

Pricing a rental property on Airbnb is a challenging task for the owner as it determines the number of customers for the place. On the other hand, customers have to evaluate an offered price with minimal knowledge of an optimal value for the property. This paper aims to develop a reliable price prediction model using machine learning, deep learning, and natural language processing techniques to aid both the property owners and the customers with price evaluation given minimal available information about the property. Features of the rentals, owner characteristics, and the customer reviews will comprise the predictors, and a range of methods from linear regression to tree-based models, support-vector regression (SVR), K-means Clustering (KMC), and neural networks (NNs) will be used for creating the prediction model.

==> tree_models.txt <==

--------- For Model :  Random Forests  ---------

Mean Absolute Error :  48.31056231831464
Median Absolute Error :  21.454530600118844
Mean Squared Error :  48038.00986997203
R2 Score :  -0.6250612104688928
---------------------------------------

--------- For Model :  Random Forests  --------- (Train Data)

Mean Absolute Error :  36.242184979383794
Median Absolute Error :  13.424899634999147
Mean Squared Error :  200059.87242104494
R2 Score :  0.24931849190567978
---------------------------------------

--------- For Model :  Bagging  ---------

Mean Absolute Error :  58.25943348150935
Median Absolute Error :  21.784313725490193
Mean Squared Error :  310537.3634015829
R2 Score :  -9.505060992975071
---------------------------------------

--------- For Model :  Bagging  --------- (Train Data)

Mean Absolute Error :  20.79541388574451
Median Absolute Error :  7.872549019607845
Mean Squared Error :  59881.45114982373
R2 Score :  0.7753077740576555
---------------------------------------

--------- For Model :  Extra Trees  ---------

Mean Absolute Error :  75.83134070315536
Median Absolute Error :  21.211267605633793
Mean Squared Error :  2154092.2787610204
R2 Score :  -71.8700421907615
---------------------------------------

--------- For Model :  Extra Trees  --------- (Train Data)

Mean Absolute Error :  1.2519005415095855e-05
Median Absolute Error :  0.0
Mean Squared Error :  3.526480398618568e-06
R2 Score :  0.9999999999867677
---------------------------------------

--------- For Model :  AdaBoost  ---------

Mean Absolute Error :  403.8957284312736
Median Absolute Error :  418.35728183534195
Mean Squared Error :  234280.00913816327
R2 Score :  -6.925377347422334
---------------------------------------

--------- For Model :  AdaBoost  --------- (Train Data)

Mean Absolute Error :  412.46959442304126
Median Absolute Error :  429.13740566709384
Mean Squared Error :  248177.32025973152
R2 Score :  0.06876815029006966
---------------------------------------

--------- For Model :  Gradient Boost  ---------

Mean Absolute Error :  53.03005369299376
Median Absolute Error :  27.59500849932735
Mean Squared Error :  23325.740588234956
R2 Score :  0.21092159442069436
---------------------------------------

--------- For Model :  Gradient Boost  --------- (Train Data)

Mean Absolute Error :  55.994331235208534
Median Absolute Error :  27.87029453288914
Mean Squared Error :  148563.2767058392
R2 Score :  0.44254835687258165
---------------------------------------

--------------------------------------------------
